Higher order Trace Finite Element Methods for the Surface Stokes Equation

In this paper a class of higher order finite element methods for the discretization of surface Stokes equations is studied. These methods are based on an unfitted finite element approach in which standard Taylor-Hood spaces on an underlying bulk mesh are used. For treating the constraint that the velocity must be tangential to the surface a penalty method is applied. Higher order geometry approximation is obtained by using a parametric trace finite element technique, known from the literature on trace finite element methods for scalar surface partial differential equations. Based on theoretical analyses for related problems, specific choices for the parameters in the method are proposed. Results of a systematic numerical study are included in which different variants are compared and convergence properties are illustrated.

==> P2P1comp.dat <==
level	L2P1h	realH1semiP1h	L2P2h	realH1semiP2h
1	0.171131602	0.449442401	0.644229180	0.909302325
2	0.026604318	0.126504440	0.118079007	0.205457136
3	0.004038318	0.036958348	0.016077823	0.044105113
4	0.000553445	0.009795490	0.002014517	0.010434766
5	0.000074209	0.002522516	0.000251999	0.002606819
6	0.000009303	0.000637817	0.000031500	0.000653350




==> P3P2comp.dat <==
level	L2P1h	realH1semiP1h	L2P2h	realH1semiP2h
1	0.124789143	0.197499428	0.474075606	0.667251479
2	0.017176450	0.033167710	0.040582347	0.062961439
3	0.001860518	0.004602294	0.002640546	0.005649597
4	0.000142689	0.000573639	0.000162842	0.000611266
5	0.000009893	0.000070658	0.000010157	0.000074798
6	0.000000628	0.000008787	0.000000635	0.000009362


==> Ph1P2P1opt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.171131602	0.057396427	0.449442401	0.821907092	0.468881837
2	0.026604318	0.007763381	0.126504440	0.225478081	0.109601145
3	0.004038318	0.001117524	0.036958348	0.067438419	0.028087291
4	0.000553445	0.000146737	0.009795490	0.017689741	0.007067290
5	0.000074209	0.000018881	0.002522516	0.004568567	0.001778021
6	0.000009303	0.000002330	0.000637817	0.001147151	0.000444846




==> Ph1P2P1torusopt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.834553044	0.440203695	2.301926269	29.419623882	1.881242749
2	0.137537642	0.065118340	0.576157089	1.968628202	0.430253788
3	0.018804251	0.003859756	0.124066247	0.276791839	0.091860239
4	0.002432816	0.000475773	0.031135721	0.065844264	0.022405601
5	0.000295711	0.000058052	0.007698789	0.016128189	0.005557183
6	0.000036628	0.000006948	0.001903138	0.003999743	0.001385095


==> Ph1P3P2opt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.124789143	0.010978877	0.197499428	0.425505769	0.226226535
2	0.017176450	0.000981929	0.033167710	0.075504434	0.016848791
3	0.001860518	0.000091817	0.004602294	0.015724006	0.002412851
4	0.000142689	0.000006885	0.000573639	0.002308341	0.000313898
5	0.000009893	0.000000453	0.000070658	0.000312064	0.000040848
6	0.000000628	0.000000029	0.000008787	0.000039521	0.000005141


==> Ph1P3P2torusopt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.891571921	0.688666057	2.794513907	15.789214477	3.717912405
2	0.232728226	0.204816603	0.746858530	16.544913771	0.371723279
3	0.007740717	0.000698166	0.030208432	0.085677439	0.014688593
4	0.000545856	0.000036598	0.003478407	0.009604120	0.001490186
5	0.000035971	0.000002501	0.000425620	0.001208430	0.000181257
6	0.000002286	0.000000418	0.000051858	0.000150696	0.000022544


==> Ph1kp.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.161202701	0.057407453	0.442506918	0.817249504	0.468022936
2	0.027644237	0.007879102	0.125959204	0.226552108	0.109594551
3	0.005148707	0.001185592	0.037034181	0.072139036	0.028081537
4	0.001148735	0.000192954	0.009820867	0.023788496	0.007065129
5	0.000284576	0.000038345	0.002529042	0.009743378	0.001777345
6	0.000070202	0.000008556	0.000639873	0.004515445	0.000444695




==> Ph2P2P1eta.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.842497662	0.085782439	1.160485219	2.083360098	0.974306014
2	0.323805326	0.009080918	0.468866449	1.247847954	0.340455252
3	0.096550023	0.001272469	0.141350272	0.671795035	0.100576718
4	0.025285225	0.000154602	0.037105180	0.341922285	0.026186701
5	0.006404502	0.000019464	0.009415819	0.171801477	0.006630415
6	0.001606774	0.000002374	0.002363556	0.086010080	0.001662988


==> Ph2P2P1exp.dat <==
level	uerror	ah	sh	kh
1	1.837742273	1.109181071	0.571184674	1.349356172
2	0.754038127	0.232444361	0.168521495	0.697240003
3	0.272281140	0.044000643	0.051430862	0.263734391
4	0.095110746	0.009658289	0.013294719	0.093680424
5	0.033391419	0.002343609	0.003425455	0.033132471
6	0.011759677	0.000582883	0.000879058	0.011712280


==> Ph2P2P1opt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.644229180	0.075243813	0.909302325	1.837742273	0.807045676
2	0.118079007	0.007589172	0.205457136	0.754038127	0.160037099
3	0.016077823	0.001172415	0.044105113	0.272281140	0.032552314
4	0.002014517	0.000151273	0.010434766	0.095110746	0.007415042
5	0.000251999	0.000019306	0.002606819	0.033391419	0.001814888
6	0.000031500	0.000002372	0.000653350	0.011759677	0.000450946



==> Ph2P2P1torusopt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	1.267817420	0.518217061	2.620385915	17.104237811	1.878583255
2	0.239450427	0.051778396	0.719155519	2.475372136	0.491983123
3	0.033273702	0.006820472	0.147620481	0.632315966	0.104263384
4	0.004215570	0.000914411	0.035001947	0.214365099	0.023400134
5	0.000529282	0.000116548	0.008369296	0.074399478	0.005632468
6	0.000066169	0.000014522	0.002050391	0.026054136	0.001392273


==> Ph2P3P2eta.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.818853305	0.024907449	1.146423217	1.994960993	0.853164537
2	0.322939318	0.001906257	0.457815253	1.231341816	0.323346298
3	0.096652330	0.000161981	0.136756493	0.668810387	0.096415290
4	0.025298629	0.000012071	0.035781555	0.341512768	0.025212112
5	0.006406332	0.000000979	0.009060079	0.171753082	0.006383654
6	0.001607063	0.000000085	0.002272731	0.086006941	0.001601373


==> Ph2P3P2exp.dat <==
level	uerror	ah	sh	kh
1	1.477727840	0.817528084	0.304895263	1.192629985
2	0.412082870	0.074179843	0.039797175	0.403392894
3	0.103984090	0.005963096	0.006656160	0.103599363
4	0.025798778	0.000578116	0.000917672	0.025775970
5	0.006440900	0.000067547	0.000130560	0.006439222
6	0.001609843	0.000008325	0.000019877	0.001609698


==> Ph2P3P2opt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.474075606	0.019501797	0.667251479	1.477727840	0.522912967
2	0.040582347	0.001184865	0.062961439	0.412082870	0.043125140
3	0.002640546	0.000103860	0.005649597	0.103984090	0.003753430
4	0.000162842	0.000007438	0.000611266	0.025798778	0.000392028
5	0.000010157	0.000000486	0.000074798	0.006440900	0.000047847
6	0.000000635	0.000000031	0.000009362	0.001609843	0.000005894



==> Ph2P3P2torusopt.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	1.124573292	0.727393174	2.738539947	4.525224602	3.763430180
2	0.251137754	0.235691196	0.794001195	2.887434221	0.409212416
3	0.005445997	0.001396597	0.031141101	0.230937507	0.016443980
4	0.000336594	0.000088463	0.003878376	0.055516598	0.001680797
5	0.000021081	0.000005663	0.000477395	0.013821933	0.000196596
6	0.000001376	0.000000532	0.000058957	0.003450672	0.000024178


==> Ph2kp.dat <==
level	L2	L2P	realH1semi	uerror	merr
1	0.642622848	0.076702580	0.906460505	1.833094822	0.797741988
2	0.118232416	0.007950479	0.204828112	0.755811907	0.158281723
3	0.016778251	0.002793884	0.044166725	0.287043838	0.031451490
4	0.002813923	0.001383391	0.010581872	0.124871823	0.007199278
5	0.000826655	0.000678119	0.002744485	0.071184852	0.001833439
6	0.000334782	0.000316679	0.000757788	0.047492799	0.000517122


